Professional Gender Gaps Across US Cities

Gender imbalances in work environments have been a long-standing concern. Identifying the existence of such imbalances is key to designing policies to help overcome them. In this work, we study gender trends in employment across various dimensions in the United States. This is done by analyzing anonymous, aggregate statistics that were extracted from LinkedIn's advertising platform. The data contain the number of male and female LinkedIn users with respect to (i) location, (ii) age, (iii) industry and (iv) certain skills. We studied which of these categories correlate the most with high relative male or female presence on LinkedIn. In addition to examining the summary statistics of the LinkedIn data, we model the gender balance as a function of the different employee features using linear regression. Our results suggest that the gender gap varies across all feature types, but the differences are most profound among industries and skills. A high correlation between gender ratios of people in our LinkedIn data set and data provided by the US Bureau of Labor Statistics serves as external validation for our results.

==> corr.csv <==
Location,rho1,p1,rho2,p2
Dallas/Fort Worth Area,0.846,0.002,0.790,0.007
Greater Boston Area,0.844,0.002,0.796,0.006
Greater Chicago Area,0.838,0.002,0.539,0.108
Greater Los Angeles Area,0.828,0.003,0.842,0.002
Greater New York City Area,0.832,0.003,0.758,0.011
Greater Philadelphia Area,0.901,3.77e-4,0.806,0.005
Greater Seattle Area,0.674,0.033,0.632,0.050
{Houston, Texas Area},0.880,0.001,0.827,0.003
San Francisco Bay Area,0.793,0.006,0.723,0.018
Washington D.C. Metro Area,0.780,0.008,0.697,0.025
Combined,0.811,1.63e-24,0.765,2.04e-20


==> reg.csv <==
Group,Category,Male representation,Coef. Est.,p-value
Skill,Electronic and Electrical Engineering,0.882,0.448,$<$ 2e-16 ***
Skill,Virtualization,0.880,0.453,$<$ 2e-16 ***
Skill,Storage Systems and Management,0.873,0.496,$<$ 2e-16 ***
Skill,Network and Information Security,0.840,0.422,$<$ 2e-16 ***
Skill,Middleware and Integration Software,0.837,0.465,$<$ 2e-16 ***
Skill,Algorithm Design,0.833,0.510,$<$ 2e-16 ***
Skill,Shell Scripting Languages,0.825,0.434,$<$ 2e-16 ***
Skill,Mobile Application Development,0.816,0.507,$<$ 2e-16 ***
Skill,Perl/Python/Ruby,0.807,0.369,$<$ 2e-16 ***
Skill,Web Architecture and Frameworks,0.792,0.483,$<$ 2e-16 ***
Skill,{Mac, Linux and Unix Systems},0.778,0.269,$<$ 2e-16 ***
Skill,Java,0.756,0.334,$<$ 2e-16 ***
Skill,Data Engineering and Data Warehousing,0.750,0.341,$<$ 2e-16 ***
Skill,Cloud Computing and Distributed Systems,0.729,0.183,$<$ 2e-16 ***
Skill,Software Modeling and Process Design,0.728,0.370,$<$ 2e-16 ***
Skill,User Interface Design,0.724,0.301,$<$ 2e-16 ***
Skill,Business Intelligence,0.720,0.270,$<$ 2e-16 ***
Industry,Construction,0.712,0.131,$<$ 2e-16 ***
Skill,Database Management System,0.691,0.335,$<$ 2e-16 ***
Industry,Agriculture,0.679,0.218,$<$ 2e-16 ***
Industry,Manufacturing,0.679,0.094,$<$ 2e-16 ***
Skill,Statistical Data Analysis and Data Mining,0.676,0.297,$<$ 2e-16 ***
Age,55+,0.667,0.193,$<$ 2e-16 ***
Industry,High Tech,0.667,0.071,$<$ 2e-16 ***
Industry,Government,0.632,0.087,$<$ 2e-16 ***
Industry,Transportation,0.632,0.123,$<$ 2e-16 ***
Skill,Software QA and Usability Testing,0.617,0.185,$<$ 2e-16 ***
Skill,Economics,0.616,0.204,$<$ 2e-16 ***
Skill,SEO/SEM Marketing,0.606,0.093,$<$ 2e-16 ***
Age,35-54,0.595,0.064,$<$ 2e-16 ***
Skill,Corporate Law and Governance,0.580,0.031,8.70e-14 ***
Industry,Finance,0.571,0.065,$<$ 2e-16 ***
Skill,Marketing Management,0.571,0.037,7.12e-12 ***
Industry,Corporate Services,0.564,0.040,$<$ 2e-16 ***
Skill,Multi-channel Marketing,0.561,0.110,$<$ 2e-16 ***
Industry,Consumer Goods,0.556,0.066,$<$ 2e-16 ***
Industry,Media,0.552,0.035,9.93e-16 ***
Age,25-34,0.549,-0.012,2.01e-06 ***
Industry,Service Industry,0.548,0.062,$<$ 2e-16 ***
Location,Greater Seattle Area,0.542,0.075,$<$ 2e-16 ***
Location,{Houston, Texas Area},0.542,0.096,$<$ 2e-16 ***
Location,Greater Los Angeles Area,0.540,0.082,$<$ 2e-16 ***
Location,Greater San Diego Area,0.540,0.120,$<$ 2e-16 ***
Location,San Francisco Bay Area,0.537,0.025,1.43e-09 ***
Location,Dallas/Fort Worth Area,0.533,0.093,$<$ 2e-16 ***
Location,Greater Denver Area,0.533,0.105,$<$ 2e-16 ***
Location,Washington D.C. Metro Area,0.533,0.042,$<$ 2e-16 ***
Age,18-24,0.531,0.034,$<$ 2e-16 ***
Location,{Austin, Texas Area},0.530,0.119,$<$ 2e-16 ***
Industry,Organizations and Nonprofit,0.529,0.048,$<$ 2e-16 ***
Location,{El Paso, Texas Area},0.524,0.168,$<$ 2e-16 ***
Location,{Phoenix, Arizona Area},0.524,0.140,$<$ 2e-16 ***
Industry,{Recreation, Travel, and Entertainment},0.524,0.047,$<$ 2e-16 ***
Location,Greater New York City Area,0.523,0.037,$<$ 2e-16 ***
Industry,Legal,0.522,0.096,$<$ 2e-16 ***
Industry,Arts,0.521,0.006,0.267
Location,Greater Philadelphia Area,0.520,0.108,$<$ 2e-16 ***
Location,{Columbus, Ohio Area},0.517,0.154,$<$ 2e-16 ***
Location,Greater Boston Area,0.517,0.064,$<$ 2e-16 ***
Location,{Charlotte, North Carolina Area},0.515,0.135,$<$ 2e-16 ***
Location,Greater Chicago Area,0.514,0.076,$<$ 2e-16 ***
Location,{San Antonio, Texas Area},0.513,0.169,$<$ 2e-16 ***
Location,{Indianapolis, Indiana Area},0.512,0.182,$<$ 2e-16 ***
Location,{Jacksonville, Florida Area},0.508,0.146,$<$ 2e-16 ***
Industry,Education,0.440,0.024,2.98e-08 ***
Industry,Medical and Health Care,0.414,0.003,0.518
,Constant,,0.329,$<$ 2e-16 ***

